The simplest event shape in $\mathcal{N}=4$ super Yang--Mills

We study two-point event shapes in planar $\mathcal{N}=4$ super Yang--Mills, with source, sink and detectors given in terms of half-BPS scalars and their light transforms. Akin to local correlation functions, at order by order in perturbation theory, in the large charge limit, this event shape factorizes into the product of two octagons evaluated on the unit circle. Borrowing the octagon results, we study its behavior with respect to the coupling and the angle between the detectors.

==> finite-coupling.dat <==
theta lam0p5 lam2 lam8 lam32
0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.005000000000 0.000037454535 0.000139957041 0.000506172745 0.001778708646
0.015172413793 0.000280993327 0.001033049967 0.003636710823 0.012267065190
0.025344827586 0.000701665395 0.002552498039 0.008822539556 0.028886286477
0.035517241379 0.001271471089 0.004585774772 0.015608697300 0.049788235317
0.045689655172 0.001972578823 0.007061025332 0.023703753973 0.073799457981
0.055862068966 0.002791811929 0.009925054367 0.032892111784 0.100070562806
0.066034482759 0.003718709071 0.013135588628 0.043003172777 0.127951002153
0.076206896552 0.004744598289 0.016657584741 0.053896584274 0.156927559623
0.086379310345 0.005862079766 0.020461166566 0.065453950719 0.186588608022
0.096551724138 0.007064706662 0.024520351644 0.077573674350 0.216600996293
0.106724137931 0.008346773994 0.028812207677 0.090167501583 0.246693959644
0.116896551724 0.009703171564 0.033316263818 0.103158081662 0.276647310523
0.127068965517 0.011129277304 0.038014082701 0.116477165939 0.306282428250
0.137241379310 0.012620877433 0.042888938992 0.130064233609 0.335455181895
0.147413793103 0.014174105068 0.047925571365 0.143865413307 0.364050248699
0.157586206897 0.015785391994 0.053109986761 0.157832617120 0.391976476229
0.167758620690 0.017451430050 0.058429302936 0.171922831600 0.419163047887
0.177931034483 0.019169139722 0.063871619683 0.186097527780 0.445556281274
0.188103448276 0.020935644230 0.069425911993 0.200322163363 0.471116934611
0.198275862069 0.022748247896 0.075081940286 0.214565757674 0.495817927330
0.208448275862 0.024604417875 0.080830174134 0.228800525052 0.519642402517
0.218620689655 0.026501768595 0.086661726816 0.243001555855 0.542582074429
0.228793103448 0.028438048373 0.092568298649 0.257146536798 0.564635815670
0.238965517241 0.030411127815 0.098542127535 0.271215504156 0.585808447244
0.249137931034 0.032418989700 0.104575945497 0.285190624739 0.606109701264
0.259310344828 0.034459720095 0.110662940211 0.299056000532 0.625553331279
0.269482758621 0.036531500495 0.116796720783 0.312797493700 0.644156349234
0.279655172414 0.038632600856 0.122971287121 0.326402569240 0.661938371414
0.289827586207 0.040761373366 0.129181002388 0.339860153022 0.678921058366
0.300000000000 0.042916246855 0.135420568131 0.353160503349 0.695127636008
0.331928007344 0.049832953649 0.155144779636 0.393796506450 0.741229820599
0.363856014687 0.056950160864 0.174979722142 0.432608742186 0.780719542944
0.395784022031 0.064230930381 0.194812602361 0.469480263140 0.814391509350
0.427712029375 0.071642848883 0.214550134970 0.504355563138 0.843003092051
0.459640036719 0.079157341179 0.234115303933 0.537224917716 0.867250696674
0.491568044062 0.086749123487 0.253444754878 0.568112346151 0.887759456227
0.523496051406 0.094395760074 0.272486664573 0.597066323932 0.905081059922
0.555424058750 0.102077298093 0.291198979682 0.624152608716 0.919696346378
0.587352066093 0.109775962828 0.309547946997 0.649448704009 0.932020491232
0.619280073437 0.117475900492 0.327506877502 0.673039599411 0.942409412672
0.651208080781 0.125162959017 0.345055100589 0.695014509831 0.951166542220
0.683136088124 0.132824499673 0.362177074669 0.715464398246 0.958549452002
0.715064095468 0.140449233972 0.378861627667 0.734480113664 0.964776053471
0.746992102812 0.148027081557 0.395101306241 0.752151011991 0.970030225902
0.778920110156 0.155549045694 0.410891816649 0.768563955417 0.974466822836
0.810848117499 0.163007103615 0.426231543322 0.783802607741 0.978216059121
0.842776124843 0.170394109543 0.441121133634 0.797946960175 0.981387312424
0.874704132187 0.177703708570 0.455563139322 0.811073035672 0.984072389346
0.906632139530 0.184930259934 0.469561706539 0.823252730569 0.986348313025
0.938560146874 0.192068768422 0.483122307810 0.834553760843 0.988279690013
0.970488154218 0.199114822900 0.496251510167 0.845039687073 0.989920711759
1.002416161562 0.206064541063 0.508956774593 0.854769997648 0.991316841658
1.034344168905 0.212914519682 0.521246282625 0.863800234062 0.992506233481
1.066272176249 0.219661789701 0.533128786537 0.872182145648 0.993520921610
1.098200183593 0.226303775631 0.544613480035 0.879963863831 0.994387818299
1.130128190936 0.232838258778 0.555709886797 0.887190088227 0.995129548281
1.162056198280 0.239263343892 0.566427764577 0.893902278671 0.995765146709
1.193984205624 0.245577428861 0.576777022860 0.900138848676 0.996310642489
1.225912212967 0.251779177161 0.586767652353 0.905935356917 0.996779545663
1.257840220311 0.257867492766 0.596409664787 0.911324694269 0.997183254599
1.289768227655 0.263841497275 0.605713041724 0.916337264586 0.997531396182
1.321696234999 0.269700509051 0.614687691214 0.921001157995 0.997832110105
1.353624242342 0.275444024172 0.623343411302 0.925342315876 0.998092286514
1.385552249686 0.281071699020 0.631689859498 0.929384687071 0.998317764757
1.417480257030 0.286583334358 0.639736527451 0.933150375093 0.998513499683
1.449408264373 0.291978860770 0.647492720142 0.936659776320 0.998683700898
1.481336271717 0.297258325318 0.654967539012 0.939931709296 0.998831949427
1.513264279061 0.302421879324 0.662169868497 0.942983535378 0.998961295558
1.545192286405 0.307469767178 0.669108365529 0.945831271028 0.999074340945
1.577120293748 0.312402316069 0.675791451587 0.948489692126 0.999173307582
1.609048301092 0.317219926570 0.682227306955 0.950972430700 0.999260095789
1.640976308436 0.321923064001 0.688423866888 0.953292064472 0.999336333015
1.672904315779 0.326512250507 0.694388819392 0.955460199663 0.999403414959
1.704832323123 0.330988057774 0.700129604409 0.957487547475 0.999462540239
1.736760330467 0.335351100358 0.705653414176 0.959383994649 0.999514739672
1.768688337810 0.339602029549 0.710967194588 0.961158668521 0.999560901015
1.800616345154 0.343741527741 0.716077647406 0.962819996959 0.999601789901
1.832544352498 0.347770303261 0.720991233158 0.964375763535 0.999638067580
1.864472359842 0.351689085620 0.725714174628 0.965833158305 0.999670305959
1.896400367185 0.355498621153 0.730252460809 0.967198824512 0.999699000374
1.928328374529 0.359199669013 0.734611851240 0.968478901526 0.999724580455
1.960256381873 0.362792997497 0.738797880635 0.969679064315 0.999747419364
1.992184389216 0.366279380668 0.742815863746 0.970804559714 0.999767841677
2.024112396560 0.369659595256 0.746670900379 0.971860239749 0.999786130102
2.056040403904 0.372934417818 0.750367880531 0.972850592241 0.999802531227
2.087968411248 0.376104622121 0.753911489590 0.973779768921 0.999817260426
2.119896418591 0.379170976755 0.757306213554 0.974651611241 0.999830506073
2.151824425935 0.382134242931 0.760556344247 0.975469674078 0.999842433145
2.183752433279 0.384995172475 0.763665984494 0.976237247496 0.999853186319
2.215680440622 0.387754505977 0.766639053230 0.976957376725 0.999862892639
2.247608447966 0.390412971102 0.769479290527 0.977632880497 0.999871663806
2.279536455310 0.392971281045 0.772190262514 0.978266367886 0.999879598151
2.311464462653 0.395430133110 0.774775366180 0.978860253748 0.999886782340
2.343392469997 0.397790207416 0.777237834045 0.979416772903 0.999893292850
2.375320477341 0.400052165715 0.779580738686 0.979937993142 0.999899197234
2.407248484685 0.402216650302 0.781806997118 0.980425827151 0.999904555231
2.439176492028 0.404284283033 0.783919375006 0.980882043460 0.999909419716
2.471104499372 0.406255664419 0.785920490731 0.981308276462 0.999913837530
2.503032506716 0.408131372805 0.787812819264 0.981706035610 0.999917850204
2.534960514059 0.409911963621 0.789598695893 0.982076713829 0.999921494577
2.566888521403 0.411597968701 0.791280319755 0.982421595215 0.999924803347
2.598816528747 0.413189895660 0.792859757206 0.982741862080 0.999927805542
2.630744536091 0.414688227340 0.794338945009 0.983038601379 0.999930526935
2.662672543434 0.416093421291 0.795719693342 0.983312810582 0.999932990401
2.694600550778 0.417405909318 0.797003688632 0.983565403011 0.999935216233
2.726528558122 0.418626097062 0.798192496210 0.983797212703 0.999937222416
2.758456565465 0.419754363626 0.799287562788 0.984008998809 0.999939024864
2.790384572809 0.420791061240 0.800290218764 0.984201449581 0.999940637626
2.822312580153 0.421736514959 0.801201680339 0.984375185956 0.999942073070
2.854240587496 0.422591022397 0.802023051476 0.984530764774 0.999943342037
2.886168594840 0.423354853488 0.802755325673 0.984668681649 0.999944453977
2.918096602184 0.424028250281 0.803399387566 0.984789373508 0.999945417063
2.950024609528 0.424611426754 0.803956014363 0.984893220819 0.999946238294
2.981952616871 0.425104568659 0.804425877103 0.984980549530 0.999946923576
3.013880624215 0.425507833390 0.804809541747 0.985051632712 0.999947477795
3.045808631559 0.425821349871 0.805107470101 0.985106691940 0.999947904872
3.077736638902 0.426045218467 0.805320020567 0.985145898409 0.999948207811
3.109664646246 0.426179510916 0.805447448730 0.985169373791 0.999948388732
3.141592653590 0.426224270280 0.805489907773 0.985177190848 0.999948448900

